Low-Shot Learning from Imaginary 3D Model

Since the advent of deep learning, neural networks have demonstrated remarkable results in many visual recognition tasks, constantly pushing the limits. However, the state-of-the-art approaches are largely unsuitable in scarce data regimes. To address this shortcoming, this paper proposes employing a 3D model, which is derived from training images. Such a model can then be used to hallucinate novel viewpoints and poses for the scarce samples of the few-shot learning scenario. A self-paced learning approach allows for the selection of a diverse set of high-quality images, which facilitates the training of a classifier. The performance of the proposed approach is showcased on the fine-grained CUB-200-2011 dataset in a few-shot setting and significantly improves our baseline accuracy.

==> README.txt <==

To make a sample WACV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.


==> data/evolution_D.csv <==
iteration,top1,top3,top5
0,0.1827,0.2936,0.4916
3,0.2141,0.3285,0.5195
6,0.2064,0.3285,0.5098
9,0.1987,0.3389,0.5328
12,0.2169,0.3473,0.5481
15,0.2183,0.341,0.5453
18,0.2176,0.3543,0.5551
21,0.2204,0.3494,0.5502
24,0.2183,0.3396,0.5418
27,0.2308,0.3466,0.5384
30,0.2204,0.3459,0.5516

==> data/evolution_DG.csv <==
iteration,top1,top3,top5
0,0.1827,0.2936,0.4916
3,0.2015,0.318,0.5084
6,0.2064,0.3285,0.5174
9,0.2078,0.3278,0.5174
12,0.2204,0.3556,0.5432
15,0.2155,0.3445,0.5495
18,0.2057,0.3319,0.5418
21,0.2162,0.3473,0.5551
24,0.2099,0.3396,0.5474
27,0.242,0.3647,0.5614
30,0.249,0.3759,0.5767

==> data/evolution_randomRank.csv <==
iteration,top1,top3,top5
0,0.1827,0.2936,0.4916
3,0.2036,0.318,0.53
6,0.2204,0.3264,0.5272
9,0.2427,0.3543,0.5544
12,0.2315,0.3452,0.5467
15,0.2252,0.3612,0.5725
18,0.2594,0.3863,0.5795
21,0.2371,0.3612,0.5739
24,0.249,0.3619,0.5816
27,0.2545,0.3919,0.5907
30,0.249,0.3835,0.5927

==> data/inceptionScores.csv <==
step,inception_score
1,2.6239
2,2.89864
3,2.69059
4,2.8729
5,2.79109
6,2.74495
7,2.50202
8,2.77007
9,2.86399
10,2.61942

==> data/rankingAccuracy.csv <==
step,top1,top3,top5
1,0.586666666667,0.773333333333,0.88
2,0.413333333333,0.62,0.773333333333
3,0.373333333333,0.493333333333,0.76
4,0.24,0.433333333333,0.693333333333
5,0.226666666667,0.346666666667,0.62
6,0.18,0.286666666667,0.606666666667
7,0.2,0.286666666667,0.506666666667
8,0.12,0.24,0.433333333333
9,0.113333333333,0.186666666667,0.393333333333
10,0.13,0.23,0.38
